Matching Conditions for $b \to s \gamma$ and $b \to s gluon$ in Extensions of the Standard Model

We evaluate matching conditions for the Wilson coefficients of operators mediating the $b \to s \gamma$ and $b \to s gluon$ transitions in a large class of extensions of the Standard Model. The calculation is performed at the leading order in flavor-changing couplings and includes two-loop QCD corrections. These corrections can be numerically important when approximate cancellations occur among the new physics contributions and/or the SM one.

==> functions.dat <==
\begin{eqnarray}
\begin{array}{lclr}
f_{1} &=& 
     \f{x+2}{8(1-x)^2} \ln x
\;+\;\f{3}{8(1-x)}
, \hspace{10cm}\\[4mm]
f_{2} &=& 
     \f{x^3+3x-2}{6(1-x)^4} \ln x
\;+\;\f{2x^2+11x-7}{18(1-x)^3}
,\\[4mm]
\end{array} \nonumber
\end{eqnarray}
\begin{eqnarray}
\begin{array}{lclr}
g_{1} &=& 
     \f{-x}{2(1-x)^4} \ln x
\;+\;\f{x^2-5x-2}{12(1-x)^3}
,\\[4mm]
g_{2} &=& 
     \f{1}{(1-x)^3} \ln x
\;+\;\f{-x+3}{2(1-x)^2}
,\\[4mm]
h_{1} &=& 
\f{2x-3}{3(1-x)^2} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{6x^3+63x^2+49x-6}{12(1-x)^5} \ln^2 x
\;+\;\f{-13x^4-65x^3-369x^2-191x+62}{36(1-x)^5} \ln x
\;+\;\f{-20x^3+59x^2-242x+11}{12(1-x)^4}
,\\[4mm]
h_{2} &=& 
\f{-x+3}{3(1-x)^2} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-6x^3+9x^2-41x+6}{12(1-x)^5} \ln^2 x
\;+\;\f{11x^4-32x^3+222x^2+82x-31}{18(1-x)^5} \ln x
\;+\;\f{2x^3+11x^2+172x-17}{12(1-x)^4}
,\\[4mm]
h_{3} &=& 
\f{4x^3+4x^2+112x+12}{9(1-x)^4} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-6x^3-39x^2+71x+6}{9(1-x)^5} \ln^2 x
\;+\;\f{11x^3-150x^2-39x+62}{27(1-x)^4} \ln x
\;+\;\f{-5x^2+76x+481}{81(1-x)^3}
,\\[4mm]
h_{4} &=& 
\f{-5x}{6(1-x)^2} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{51x^3+60x^2+x}{12(1-x)^5} \ln^2 x
\;+\;\f{-11x^4-163x^3-153x^2+35x+4}{18(1-x)^5} \ln x
\;+\;\f{19x^3-163x^2-59x+11}{12(1-x)^4}
,\\[4mm]
h_{5} &=& 
\f{7x}{6(1-x)^2} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-3x^3-30x^2+x}{12(1-x)^5} \ln^2 x
\;+\;\f{2x^4+112x^3+177x^2-35x-4}{18(1-x)^5} \ln x
\;+\;\f{-4x^3+161x^2+16x-5}{12(1-x)^4}
,\\[4mm]
h_{6} &=& 
\f{-14x^3+112x^2+34x}{9(1-x)^4} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-39x^3+48x^2+23x}{9(1-x)^5} \ln^2 x
\;+\;\f{-34x^3-168x^2+78x+8}{27(1-x)^4} \ln x
\;+\;\f{-113x^2+643x+22}{81(1-x)^3}
,\\[4mm]
h_{7} &=& 
\f{4x-10}{3(1-x)^2} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-6x^2-51x-28}{6(1-x)^4} \ln^2 x
\;+\;\f{6x^3-8x^2+77x-3}{3(1-x)^4} \ln x
\;+\;\f{-x^2+3x+142}{6(1-x)^3}
,\\[4mm]
h_{8} &=& 
\f{-2x+8}{3(1-x)^2} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{6x^2-3x+20}{6(1-x)^4} \ln^2 x
\;+\;\f{-6x^3+19x^2-85x+9}{3(1-x)^4} \ln x
\;+\;\f{23x^2-90x-59}{6(1-x)^3}
,\\[4mm]
h_{9} &=& 
\f{-8x^2-8x-176}{9(1-x)^3} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{12x^2+54x-112}{9(1-x)^4} \ln^2 x
\;+\;\f{-24x^2+124x-24}{9(1-x)^3} \ln x
\;+\;\f{34x-104}{9(1-x)^2}
,\\[4mm]
h_{10} &=& 
\f{-5x-1}{3(1-x)^2} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-39x^2-39x-7}{6(1-x)^4} \ln^2 x
\;+\;\f{3x^3+40x^2+38x-9}{3(1-x)^4} \ln x
\;+\;\f{-25x^2+147x+22}{6(1-x)^3}
,\\[4mm]
h_{11} &=& 
\f{7x-1}{3(1-x)^2} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{9x^2+9x+5}{6(1-x)^4} \ln^2 x
\;+\;\f{-3x^3-29x^2-40x+9}{3(1-x)^4} \ln x
\;+\;\f{5x^2-138x+7}{6(1-x)^3}
,\\[4mm]
h_{12} &=& 
\f{28x^2-176x-44}{9(1-x)^3} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{54x^2-66x-34}{9(1-x)^4} \ln^2 x
\;+\;\f{12x^2+100x-36}{9(1-x)^3} \ln x
\;+\;\f{22x-92}{9(1-x)^2}
,\\[4mm]
h_{13} &=& 
\f{9x-6}{16(1-x)^2} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{45x^2+42x-6}{32(1-x)^4} \ln^2 x
\;+\;\f{-3x^3-90x^2-69x+18}{32(1-x)^4} \ln x
\;+\;\f{39x^2-183x}{32(1-x)^3}
,\\[4mm]
h_{14} &=& 
\f{9x-6}{16(1-x)^2} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-3x^2+36x-6}{32(1-x)^4} \ln^2 x
\;+\;\f{3x^3-45x^2-30x+9}{16(1-x)^4} \ln x
\;+\;\f{3x^2-72x+6}{16(1-x)^3}
,\\[4mm]
h_{15} &=& 
\f{-9x+6}{8(1-x)^2} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-21x^2-39x+6}{16(1-x)^4} \ln^2 x
\;+\;\f{-3x^3+180x^2+129x-36}{32(1-x)^4} \ln x
\;+\;\f{-45x^2+327x-12}{32(1-x)^3}
,\\[4mm]
h_{16} &=& 
\f{-172x^2+211x-27}{96(1-x)^3} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{531x^3+639x^2+649x-27}{192(1-x)^5} \ln^2 x
\\[4mm] && \hspace{1cm}
\;+\;\f{-185x^4-1996x^3-1755x^2-898x+226}{288(1-x)^5} \ln x
\;+\;\f{-509x^3+65x^2-2699x+71}{192(1-x)^4}
,\\[4mm]
h_{17} &=& 
\f{140x^2-179x+27}{96(1-x)^3} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-147x^3+177x^2-569x+27}{192(1-x)^5} \ln^2 x
\\[4mm] && \hspace{1cm}
\;+\;\f{149x^4+1072x^3+2247x^2+790x-226}{288(1-x)^5} \ln x
\;+\;\f{485x^3+479x^2+1795x-71}{192(1-x)^4}
,\\[4mm]
h_{18} &=& 
\f{68x^3+167x^2+314x+75}{72(1-x)^4} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-171x^3+153x^2+455x+75}{144(1-x)^5} \ln^2 x
\\[4mm] && \hspace{1cm}
\;+\;\f{-65x^3-381x^2+318x+10}{216(1-x)^4} \ln x
\;+\;\f{1513x^2+2782x+1621}{1296(1-x)^3}
,\\[4mm]
h_{19} &=& 
\f{-9}{8(1-x)} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-33x-21}{16(1-x)^3} \ln^2 x
\;+\;\f{-3x^2+45x+6}{8(1-x)^3} \ln x
\;+\;\f{-3x+15}{2(1-x)^2}
,\\[4mm]
h_{20} &=& 
\f{-9}{8(1-x)} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-3x-15}{16(1-x)^3} \ln^2 x
\;+\;\f{-3x^2+45x}{8(1-x)^3} \ln x
\;+\;\f{9x+33}{8(1-x)^2}
,\\[4mm]
h_{21} &=& 
\f{9}{4(1-x)} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{9x+9}{4(1-x)^3} \ln^2 x
\;+\;\f{3x^2-45x-3}{4(1-x)^3} \ln x
\;+\;\f{3x-93}{8(1-x)^2}
,\\[4mm]
\end{array} \nonumber
\end{eqnarray}
\begin{eqnarray}
\begin{array}{lclr}
h_{22} &=& 
\f{59x-68}{24(1-x)^2} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-39x^2-84x-47}{12(1-x)^4} \ln^2 x
\;+\;\f{63x^3+379x^2+701x+9}{48(1-x)^4} \ln x
\;+\;\f{71x^2+54x+451}{24(1-x)^3}
,\\[4mm]
h_{23} &=& 
\f{-43x+52}{24(1-x)^2} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{9x^2+37}{12(1-x)^4} \ln^2 x
\;+\;\f{-63x^3-203x^2-781x+39}{48(1-x)^4} \ln x
\;+\;\f{-67x^2-210x-227}{24(1-x)^3}
,\\[4mm]
h_{24} &=& 
\f{-7x^2-49x-112}{18(1-x)^3} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{6x^2-6x-46}{9(1-x)^4} \ln^2 x
\;+\;\f{3x^2+70x-39}{36(1-x)^3} \ln x
\;+\;\f{-23x-95}{36(1-x)^2}
,\\[4mm]
j_{1} &=& 
     \f{-2x^2+x}{(1-x)^4} \ln x
\;+\;\f{-5x^2-5x+4}{6(1-x)^3}
,\\[4mm]
j_{2} &=& 
     \f{-x^2}{(1-x)^4} \ln x
\;+\;\f{-2x^2-5x+1}{6(1-x)^3}
,\\[4mm]
j_{3} &=& 
     \f{x^2}{(1-x)^3} \ln x
\;+\;\f{3x-1}{2(1-x)^2}
,\\[4mm]
j_{4} &=& 
     \f{-4x}{(1-x)^3} \ln x
\;+\;\f{-2x-2}{(1-x)^2}
,\\[4mm]
j_{5} &=& 
     \f{2x}{(1-x)^2} \ln x
\;+\;\f{2}{(1-x)}
,\\[4mm]
k_{1} &=& 
\f{24x^3+144x^2-80x}{3(1-x)^4} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{32x^3+120x^2-56x}{3(1-x)^5} \ln^2 x
\\[4mm] && \hspace{1cm}
\;+\;\f{60x^4-1740x^3-84x^2+796x-184}{27(1-x)^5} \ln x
\;+\;\f{-1538x^3-5652x^2+4806x-1072}{81(1-x)^4}
,\\[4mm]
k_{2} &=& 
\f{32x^3+72x^2-16x}{3(1-x)^4} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{112x^2-16x}{3(1-x)^5} \ln^2 x
\\[4mm] && \hspace{1cm}
\;+\;\f{96x^4-1272x^3-48x^2+40x+32}{27(1-x)^5} \ln x
\;+\;\f{-2024x^3-954x^2-540x+62}{81(1-x)^4}
,\\[4mm]
k_{3} &=& 
\f{-56x^2}{3(1-x)^3} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-8x^3-64x^2}{3(1-x)^4} \ln^2 x
\;+\;\f{48x^3+80x^2-32x}{3(1-x)^4} \ln x
\;+\;\f{110x^2-12x-2}{3(1-x)^3}
,\\[4mm]
k_{4} &=& 
\f{64x^2+192x}{3(1-x)^3} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{64x^2+224x}{3(1-x)^4} \ln^2 x
\;+\;\f{16x^3-368x^2-64x+32}{3(1-x)^4} \ln x
\;+\;\f{-136x^2-256x+8}{3(1-x)^3}
,\\[4mm]
k_{5} &=& 
\f{64x^2+192x}{3(1-x)^3} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{64x^2+224x}{3(1-x)^4} \ln^2 x
\;+\;\f{16x^3-400x^2}{3(1-x)^4} \ln x
\;+\;\f{-56x^2-64x-8}{(1-x)^3}
,\\[4mm]
k_{6} &=& 
\f{-64x}{3(1-x)^2} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{-16x^2-80x}{3(1-x)^3} \ln^2 x
\;+\;\f{88x^2+40x}{3(1-x)^3} \ln x
\;+\;\f{120x+8}{3(1-x)^2}
,\\[4mm]
k_{7} &=& 
\f{15x^3+72x^2-35x}{3(1-x)^4} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{68x^3+66x^2-38x}{3(1-x)^5} \ln^2 x
\\[4mm] && \hspace{1cm}
\;+\;\f{-150x^4-3534x^3+561x^2+971x-152}{54(1-x)^5} \ln x
\;+\;\f{-3857x^3-21960x^2+12501x-508}{324(1-x)^4}
,\\[4mm]
k_{8} &=& 
\f{64x^2+48x}{3(1-x)^3} Li_2 \left( 1 - \f{1}{x} \right)
\;+\;\f{136x^2+152x}{3(1-x)^4} \ln^2 x
\;+\;\f{-20x^3-404x^2+26x+14}{3(1-x)^4} \ln x
\;+\;\f{-127x^2-220x-37}{3(1-x)^3}.
\end{array} \nonumber
\end{eqnarray}

